Conic Frameworks Infinitesimal Rigidity

This paper introduces new structures called conic frameworks and their rigidity. They are composed by agents and a set of directed constraints between pairs of agents. When the structure cannot be flexed while preserving the constraints, it is said to be rigid. If only smooth deformations are considered a sufficient condition for rigidity is called infinitesimal rigidity. In conic frameworks, each agent $u$ has a spatial position $x_u$ and a clock offset represented by a bias $\beta_u$. If the constraint from Agent $u$ to Agent $w$ is in the framework, the pseudo-range from $u$ to $w$, defined as ${\left\lVert{x_u - x_w}\right\rVert} + \beta_w - \beta_u$, is set. Pseudo-ranges appear when measuring inter-agent distances using a Time-of-Arrival method. This paper completely characterizes infinitesimal rigidity of conic frameworks whose agents are in general position. Two characterizations are introduced: one for unidimensional frameworks, the other for multidimensional frameworks. They both rely on the graph of constraints and use a decoupling between space and bias variables. In multidimensional cases, this new conic paradigm sharply reduces the minimal number of constraints required to maintain a formation with respect to classical Two-Way Ranging methods.

==> sandbox.txt <==
La résolubilité des problèmes de positionnement par satellites reste encore mal comprise dès lors qu'il y a plus d'un récepteur coopérant. Dans cet article, nous donnons un critère pour qu'un tel problème soit résoluble dans le cas où les récepteurs peuvent mesurer leurs distances, leurs écarts de biais et leurs pseudo-distances. Nous introduisons pour cela les structures \emph{mixtes} dont nous étudions la rigidité. Notre critère se base sur une décomposition de ces structures et rend la résolubilité de ces problèmes bien plus intelligible.

Cette article fournit un critère pour qu'un problème de positionnement par satellies avec plusieurs récepteurs coopèrant par mesure de distances, d'écarts de biais et de pseudo-distances puisse être résolu. Nous introduisons pour cela les structures \emph{mixtes} dont nous étudions la rigidité. Notre critère se base sur une décomposition de ces structures et rend la résolubilité de ces problèmes bien plus intelligible.

